Simulating Airplane Aerodynamics with Body Forces: Actuator Line Method for Non-planar Wings

Two configurations typical of fixed-wing aircraft are simulated with the actuator line method (ALM): a wing with winglets and a T-tail. The ALM is extensively used in rotor simulations to model the blades by body forces, which are calculated from airfoil data and the relative flow velocity. This method has not been used to simulate airplane aerodynamics, despite its advantage of allowing coarser grids. This may be credited to the failure of the uncorrected ALM to accurately predict forces near the tip of wings, even for simple configurations. The recently-proposed vortex-based smearing correction shows improved results, suggesting those limitations are part of the past. For the non-planar configurations studied in this work, differences between the ALM with the original smearing correction and a non-linear lifting line method (LL) are observed near the intersection of surfaces, because the circulation generated in the numerical simulation differs from the calculated corrected circulation. A vorticity magnitude correction is proposed, which improves the agreement between ALM and LL. This second-order correction resolves the ambiguity in the velocity used to define the lift force. The good results indicate that the improved ALM can be used for airplane aerodynamics, with an accuracy similar to the LL.

==> blade.dat <==
-1.000000	0.01
1.000000	0.01
1.000000	-0.01
-1.000000	-0.01

==> naca4415.dat <==
0.750000	0.000000
0.748930	0.000390
0.745720	0.001560
0.740390	0.003490
0.732960	0.006100
0.723470	0.009320
0.711940	0.013030
0.698440	0.017160
0.683010	0.021660
0.665730	0.026520
0.646680	0.031710
0.625920	0.037170
0.603550	0.042830
0.579670	0.048630
0.554380	0.054530
0.527790	0.060480
0.500000	0.066420
0.471140	0.072270
0.441340	0.077950
0.410720	0.083410
0.379410	0.088580
0.347550	0.093410
0.315260	0.097850
0.282700	0.101850
0.250000	0.105380
0.217300	0.108370
0.184740	0.110760
0.152450	0.112480
0.120590	0.113450
0.089280	0.113610
0.058660	0.112940
0.028860	0.111410
0.000000	0.109030
-0.027790	0.105840
-0.054380	0.101900
-0.079670	0.097260
-0.103550	0.091950
-0.125920	0.086070
-0.146680	0.079700
-0.165730	0.072830
-0.183010	0.065410
-0.198440	0.057530
-0.211940	0.049370
-0.223470	0.041180
-0.232960	0.033030
-0.240390	0.024890
-0.245720	0.016540
-0.248930	0.008250
-0.250000	0.000750
-0.248930	-0.005660
-0.245720	-0.011020
-0.240390	-0.015900
-0.232960	-0.020610
-0.223470	-0.025020
-0.211940	-0.029150
-0.198440	-0.032810
-0.183010	-0.035820
-0.165730	-0.038170
-0.146680	-0.039910
-0.125920	-0.041060
-0.103550	-0.041660
-0.079670	-0.041770
-0.054380	-0.041470
-0.027790	-0.040780
0.000000	-0.039740
0.028860	-0.038450
0.058660	-0.037000
0.089280	-0.035470
0.120590	-0.033900
0.152450	-0.032290
0.184740	-0.030630
0.217300	-0.028910
0.250000	-0.027130
0.282700	-0.025290
0.315260	-0.023400
0.347550	-0.021490
0.379410	-0.019580
0.410720	-0.017720
0.441340	-0.015960
0.471140	-0.014300
0.500000	-0.012770
0.527790	-0.011360
0.554380	-0.010060
0.579670	-0.008860
0.603550	-0.007750
0.625920	-0.006740
0.646680	-0.005830
0.665730	-0.005020
0.683010	-0.004310
0.698440	-0.003640
0.711940	-0.002970
0.723470	-0.002270
0.732960	-0.001560
0.740390	-0.000920
0.745720	-0.000420
0.748930	-0.000110
0.750000	0.000000


